Further results on Minimal and Minimum Cylindrical Algebraic Decompositions

We consider cylindrical algebraic decompositions (CADs) as a tool for representing semi-algebraic subsets of $\mathbb{R}^n$. In this framework, a CAD $\mathscr{C}$ is adapted to a given set $S$ if $S$ is a union of cells of $\mathscr{C}$. Different algorithms computing an adapted CAD may produce different outputs, usually with redundant cell divisions. In this paper we analyse the possibility to remove the superfluous data. We thus consider the set $\text{CAD}^r(\mathcal{F})$ of CADs of class $C^r$ ($r \in \mathbb{N} \cup \{\infty, \omega\}$) that are adapted to a finite family $\mathcal{F}$ of semi-algebraic sets of $\mathbb{R}^n$, endowed with the refinement partial order and we study the existence of minimal and minimum element in $\text{CAD}^r(\mathcal{F})$. We show that for every such $\mathcal{F}$ and every $\mathscr{C} \in \text{CAD}^r(\mathcal{F})$, there is a minimal CAD of class $C^r$ adapted to $\mathcal{F}$ and smaller (i.e. coarser) than or equal to $\mathscr{C}$. In dimension $n=1$ or $n=2$, this result is strengthened by proving the existence of a minimum element in $\text{CAD}^r(\mathcal{F})$. In contrast, for any $n \geq 3$, we provide explicit examples of semi-algebraic sets whose associated poset of adapted CADs does not admit a minimum. We then introduce a reduction relation on $\text{CAD}^r(\mathcal{F})$ in order to define an algorithm for the computation of minimal CADs and we characterise those semi-algebraic sets $\mathcal{F}$ for which $\text{CAD}^r(\mathcal{F})$ has a minimum by means of confluence of the associated reduction system. We finally provide practical criteria for deciding if a semi-algebraic set does admit a minimum CAD and apply them to describe various concrete examples of semi-algebraic sets, along with their minimum CAD of class $C^r$.

==> comments.txt <==
Dear editors,

This submission is a long version of the conference paper presented at ISSAC 2024 under the same title. In order to simplify the task of the reviewers, here is a list of major changes that we made to the conference paper. 

* The structure of the paper is the same as the conference paper from sections 1 to 5, but we make several transversal generalisations and refinements:
    - We take into account the regularity of the CADs under consideration: from continuous ones to analytic ones. All results are generalised to this setting and, at the end of section, we describe new examples accordingly.  
    - We consider CADs that are adapted to finite families of semi-algebraic sets of R^n instead of a single one semi-algebraic set. This is essential in order to provide existence results of minimum CADs, that we develop in the new Section 6.
    - Throughout, we raise the level of detail of of the proofs and add more results to s
 
* In Section 5, we add the subsection 5.3 to analyze in depth the CAD reduction relation introduced earlier.

* Section 6 is entirely new : we present various criteria for the existence of minimum CADs of class C^r adapted to a given family of semi-algebraic sets and apply them to obtain concrete examples. 

We stay at your disposal for further information.

Best regards
